Analytic Result of Higgs Boson Decay to Gluons with Full Quark Mass Dependence

We report the first analytic calculation of the Higgs boson decay width to gluons up to next-to-leading order in quantum chromodynamics including full dependence on the bottom and charm quark masses. The interference between top- and bottom/charm-quark-induced amplitudes provides unexpectedly large contributions because the large logarithms of the bottom (charm) quark masses over the Higgs boson mass compensate for the suppression of the Yukawa coupling. These logarithms exhibit a unique structure distinct from Sudakov resummation and more complex than the Higgs-gluon-gluon form factor. Our results demonstrate that the previous calculation with massless bottom and charm quarks overestimates the decay width by nearly 20%. The prediction of the partial decay width with massive quarks provides essential theory input needed in the precise determination of Higgs couplings at future colliders.

==> Auxiliary_file/ReadMe.txt <==

The expression of DeltaC1C2_2 in mix scheme is given in Exp_C1C2_2_Mix.nb
The expressions in MSBar scheme is given in Cal_MSBar.nb
The expressions in on-shell scheme is given in Cal_OS.nb
The analytic expreesions (up to wight five) of master integrals in NP1 family are given in Flist.m

Note that \[Mu]mH2 = mu^2/mH^2.

Here we use mbOS = 5.07GeV, mcOS = 2.775GeV,

And 
{als(mH/2), als(mH), als(2mH)} = {0.125257, 0.112715, 0.102501},
{mbMSBar(mH/2), mbMSBar(mH), mbMSBar(2mH)} = {2.95631, 2.78425, 2.63908},
{mcMSBar(mH/2), mcMSBar(mH), mcMSBar(2mH)} = {0.633151620576442, 0.5963012781395683, 0.5652102422398577}.

